Characterisation of the ground layer of turbulence at Paranal using a robotic SLODAR system

We describe the implementation of a robotic SLODAR instrument at the Cerro Paranal observatory. The instrument measures the vertical profile of the optical atmospheric turbulence strength, in 8 resolution elements, to a maximum altitude ranging between 100 m and 500 m. We present statistical results of measurements of the turbulence profile on a total of 875 nights between 2014 and 2018. The vertical profile of the ground layer of turbulence is very varied, but in the median case most of the turbulence strength in the ground layer is concentrated within the first 50 m altitude, with relatively weak turbulence at higher altitudes up to 500 m. We find good agreement between measurements of the seeing angle from the SLODAR and from the Paranal DIMM seeing monitor, and also for seeing values extracted from the Shack-Hartmann active optics sensor of VLT UT1, adjusting for the height of each instrument above ground level. The SLODAR data suggest that a median improvement in the seeing angle from 0.689 arcsec to 0.481 arcsec at wavelength 500 nm would be obtained by fully correcting the ground-layer turbulence between the height of the UTs (taken as 10 m) and altitude 500 m.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
